Segmentation Algorithms for Ground-Based Infrared Cloud Images

The increasing number of Photovoltaic (PV) systems connected to the power grid are vulnerable to the projection of shadows from moving clouds. Global Solar Irradiance (GSI) forecasting allows smart grids to optimize the energy dispatch, preventing energy shortages caused by occlusion of the sun. This investigation compares the performances of machine learning algorithms (not requiring labelled images for training) for real-time segmentation of clouds in images acquired using a ground-based infrared sky imager. Real-time segmentation is utilized to extract cloud features using only the pixels in which clouds are detected.

==> README.txt <==
Part 1: https://www.ieee-pes.org/part-1-introduction

Part 3: https://www.ieee-pes.org/part-3-preparation-and-submission-of-conference-technical-works

Part 4: https://www.ieee-pes.org/part-4b-preparation-of-a-formatted-conference-paper-for-the-ieee-power-energy-society

SymbolsL: https://www.ieee-pes.org/images/files/pdf/authors-kit/appendix.pdf

==> Unsupervised%20Segmentation%20Algorithms%20for%20Infrared%20Cloud%20Images%20(IEEE-PES-ISGT2021)-2/README.txt <==
Part 1: https://www.ieee-pes.org/part-1-introduction

Part 3: https://www.ieee-pes.org/part-3-preparation-and-submission-of-conference-technical-works

Part 4: https://www.ieee-pes.org/part-4b-preparation-of-a-formatted-conference-paper-for-the-ieee-power-energy-society

SymbolsL: https://www.ieee-pes.org/images/files/pdf/authors-kit/appendix.pdf
